Correlation Clustering with Asymmetric Classification Errors

In the Correlation Clustering problem, we are given a weighted graph $G$ with its edges labeled as "similar" or "dissimilar" by a binary classifier. The goal is to produce a clustering that minimizes the weight of "disagreements": the sum of the weights of "similar" edges across clusters and "dissimilar" edges within clusters. We study the correlation clustering problem under the following assumption: Every "similar" edge $e$ has weight $\mathbf{w}_e\in[\alpha \mathbf{w}, \mathbf{w}]$ and every "dissimilar" edge $e$ has weight $\mathbf{w}_e\geq \alpha \mathbf{w}$ (where $\alpha\leq 1$ and $\mathbf{w}>0$ is a scaling parameter). We give a $(3 + 2 \log_e (1/\alpha))$ approximation algorithm for this problem. This assumption captures well the scenario when classification errors are asymmetric. Additionally, we show an asymptotically matching Linear Programming integrality gap of $\Omega(\log 1/\alpha)$.

==> data/optimal-A-plot-sparse.csv <==
logalpha,A
0,3
0.8,3.75857
1.61,4.31
2.3,4.63
3.91,6.07
4.61,6.777
5.3,7.58
6.21,8.69
6.91,9.617
8.52,12.07
10,14.16
15,22.6
20,33.3



==> data/optimal-f-plot-0.001.csv <==
x,f
0,0
0.02,0
0.04,0
0.06,0.107826
0.08,0.271761
0.1,0.406433
0.12,0.517271
0.14,0.608462
0.16,0.68346
0.18,0.745186
0.2,0.795868
0.22,0.837437
0.24,0.871384
0.26,0.899287
0.28,0.922049
0.3,0.940647
0.32,0.955572
0.34,0.967606
0.36,0.976475
0.38,0.98498
0.4,0.990463
0.42,0.992409
0.44,0.992691
0.448,0.993189


==> data/optimal-f-plot-0.01.csv <==
x,f
0,0
0.02,0
0.04,0
0.06,0.0617273
0.08,0.190209
0.1,0.307233
0.12,0.408916
0.14,0.496893
0.16,0.574091
0.18,0.64194
0.2,0.700335
0.22,0.751886
0.24,0.796456
0.26,0.835335
0.28,0.863168
0.3,0.884368
0.32,0.922528
0.34,0.937997
0.36,0.943883
0.38,0.947672
0.4,0.954844
0.42,0.959938
0.426,0.961191
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> data/optimal-f-plot-0.1.csv <==
x,f
0,0
0.02,0
0.04,0
0.06,0
0.08,0
0.1,0
0.12,0
0.14,0
0.16,0.150416
0.18,0.2652
0.2,0.357809
0.22,0.450418
0.24,0.53471
0.26,0.635637
0.28,0.698776
0.3,0.738874
0.32,0.765647
0.34,0.784791
0.36,0.799159
0.38,0.810341
0.392,0.815934

